Mesh2SSM: From Surface Meshes to Statistical Shape Models of Anatomy

Statistical shape modeling is the computational process of discovering significant shape parameters from segmented anatomies captured by medical images (such as MRI and CT scans), which can fully describe subject-specific anatomy in the context of a population. The presence of substantial non-linear variability in human anatomy often makes the traditional shape modeling process challenging. Deep learning techniques can learn complex non-linear representations of shapes and generate statistical shape models that are more faithful to the underlying population-level variability. However, existing deep learning models still have limitations and require established/optimized shape models for training. We propose Mesh2SSM, a new approach that leverages unsupervised, permutation-invariant representation learning to estimate how to deform a template point cloud to subject-specific meshes, forming a correspondence-based shape model. Mesh2SSM can also learn a population-specific template, reducing any bias due to template selection. The proposed method operates directly on meshes and is computationally efficient, making it an attractive alternative to traditional and deep learning-based SSM approaches.

==> paper3629_changes_after_review.txt <==
Title: Mesh2SSM: From Surface Meshes to Statistical Shape Models of Anatomy
Authors: Krithika Iyer, Shireen Elhabian
Paper No: 3629

Changes after review: 

1. Discussion about DeepSSM and its variants added in paragraph 4 of introduction (page 2).
2. Renamed Point-VAE to Shape-VAE as promised in the authors feedback throughout the paper and figures. 
3. Added discussion regarding the difference between mesh autoencoder and shape VAE in section 2.2. 


